Strong Stability Preserving Multistep Runge-Kutta Methods

High-order spatial discretizations with strong stability properties (such as monotonicity) are desirable for the solution of hyperbolic PDEs. Methods may be compared in terms of the strong stability preserving (SSP) time-step. We prove an upper bound on the SSP coefficient of explicit multistep Runge--Kutta methods of order two and above. Order conditions and monotonicity conditions for such methods are worked out in terms of the method coefficients. Numerical optimization is used to find optimized explicit methods of up to five steps, eight stages, and tenth order. These methods are tested on the advection and Buckley-Leverett equations, and the results for the observed total variation diminishing and positivity preserving time-step are presented.

==> Figures/rebucklyleverettpositivitytvdbreakdown/BL_Data.txt <==
10s2k3pT2.mat 0.018245 0.031734  
10s2k4pT2.mat 0.017391 0.032164  
10s2k5pT2.mat 0.011420 0.025730  
10s2k6pT2.mat 0.013381 0.025412  
10s2k7pT2.mat 0.011895 0.020073  
10s3k3pT2.mat 0.018245 0.031734  
10s3k4pT2.mat 0.015876 0.032331  
10s3k5pT2.mat 0.011217 0.025548  
10s3k6pT2.mat 0.009747 0.023232  
10s3k7pT2.mat 0.010199 0.021815  
10s3k8p.mat 0.008761 0.015826  
10s3k9p.mat 0.009250 0.018745  
10s3k9pT2.mat 0.009417 0.018246  
10s4k10pT2.mat 0.000974 0.002018  
10s4k3pT2.mat 0.018245 0.031734  
10s4k4pT2.mat 0.020301 0.034254  
10s4k5pT2.mat 0.011223 0.025358  
10s4k6pT2.mat 0.010484 0.024716  
10s4k7pT2.mat 0.008839 0.021049  
10s4k8p.mat 0.008963 0.015519  
10s4k9p.mat 0.010915 0.016661  
10s4k9pT2.mat 0.007626 0.018947  
10s4k9pT2copy.mat 0.008621 0.021089  
10s5k3pT2.mat 0.018245 0.031734  
10s5k4pT2.mat 0.020752 0.033456  
10s5k5pT2.mat 0.011223 0.025358  
10s5k6pT2.mat 0.010534 0.024140  
10s5k7pT2.mat 0.008820 0.020992  
10s5k8p.mat 0.006922 0.015244  
10s5k9p.mat 0.008143 0.014777  
10s5k9pT2.mat 0.011090 0.018576  
10s6k8p.mat 0.004193 0.008257  
10s7k8p.mat 0.003692 0.008252  
10s8k8p.mat 0.003923 0.008480  
10s9k8p.mat 0.004546 0.008320  
11s3k8p.mat 0.008282 0.018938  
11s3k9p.mat 0.006068 0.011997  
11s3k9pT2.mat 0.009045 0.013183  
11s3k9pT2copy.mat 0.009044 0.013182  
11s4k8p.mat 0.014537 0.021048  
11s5k8p.mat 0.010966 0.022494  
12s3k8p.mat 0.012188 0.023751  
12s3k9p.mat 0.008980 0.014033  
12s3k9pT2.mat 0.008980 0.014033  
12s4k8p.mat 0.009964 0.021986  
12s5k8p.mat 0.008308 0.018160  
12s5k9p.mat 0.011365 0.017681  
12s6k8p.mat 0.008151 0.016989  
13s3k9pT2.mat 0.008453 0.011594  
14s3k9p.mat 0.010480 0.017488  
14s3k9pT2.mat 0.010480 0.017488  
16s3k10pT2.mat 0.001372 0.001372  
20s3k10p.mat 0.015627 0.025107  
2s2k3pT2.mat 0.003666 0.005775  
2s3k3pT2.mat 0.004215 0.008775  
2s3k4pT2.mat 0.003292 0.004678  
2s4k3pT2.mat 0.004256 0.008930  
2s4k4pT2.mat 0.003619 0.005008  
2s4k5pT2.mat 0.002704 0.003840  
2s5k3pT2.mat 0.004256 0.008930  
2s5k4pT2.mat 0.003869 0.005724  
2s5k5pT2.mat 0.003057 0.004603  
2s5k6pT2.mat 0.002260 0.003133  
2s6k3pT2.mat 0.004256 0.008930  
2s7k3pT2.mat 0.004256 0.008930  
2s8k3pT2.mat 0.004256 0.008930  
3s2k3pT2.mat 0.006075 0.010174  
3s2k4pT2.mat 0.003511 0.007556  
3s3k3pT2.mat 0.007235 0.010662  
3s3k4pT2.mat 0.004234 0.009105  
3s3k5pT2.mat 0.004393 0.006288  
3s3k6pT2.mat 0.002359 0.004351  
3s4k3pT2.mat 0.007235 0.010662  
3s4k4pT2.mat 0.006159 0.008940  
3s4k5pT2.mat 0.004149 0.008204  
3s4k6pT2.mat 0.003988 0.005619  
3s5k3pT2.mat 0.007235 0.010662  
3s5k4pT2.mat 0.006966 0.009217  
3s5k5pT2.mat 0.006014 0.008675  
3s5k6pT2.mat 0.003692 0.006524  
3s5k7pT2.mat 0.003394 0.005400  
3s6k3pT2.mat 0.007235 0.010662  
3s7k3pT2.mat 0.007235 0.010662  
3s8k3pT2.mat 0.007235 0.010662  
4s2k3pT2.mat 0.006156 0.013740  
4s2k4pT2.mat 0.004663 0.011066  
4s2k5pT2.mat 0.005468 0.009802  
4s3k3pT2.mat 0.006156 0.013740  
4s3k4pT2.mat 0.005010 0.011003  
4s3k5pT2.mat 0.005695 0.011227  
4s3k6pT2.mat 0.003398 0.006690  
4s3k7pT2.mat 0.001690 0.003709  
4s4k3pT2.mat 0.006156 0.013740  
4s4k4pT2.mat 0.005288 0.011942  
4s4k5pT2.mat 0.004560 0.009587  
4s4k6pT2.mat 0.005301 0.009604  
4s4k7pT2.mat 0.001690 0.003709  
4s5k3pT2.mat 0.006156 0.013740  
4s5k4pT2.mat 0.005462 0.011614  
4s5k5pT2.mat 0.004507 0.009457  
4s5k6pT2.mat 0.004836 0.009865  
4s5k7pT2.mat 0.004187 0.007745  
4s6k3pT2.mat 0.006156 0.013740  
4s6k6pT2.mat 0.001454 0.002886  
4s7k3pT2.mat 0.006157 0.013740  
4s7k6pT2.mat 0.002378 0.004493  
5s2k3pT2.mat 0.008838 0.018967  
5s2k4pT2.mat 0.006561 0.014080  
5s2k5pT2.mat 0.005735 0.012022  
5s3k3pT2.mat 0.008838 0.018967  
5s3k4pT2.mat 0.008289 0.016318  
5s3k5pT2.mat 0.005543 0.011859  
5s3k6pT2.mat 0.005830 0.011624  
5s3k7pT2.mat 0.003312 0.006887  
5s4k3pT2.mat 0.008838 0.018967  
5s4k4pT2.mat 0.006998 0.014396  
5s4k5pT2.mat 0.005545 0.012433  
5s4k6pT2.mat 0.004934 0.011089  
5s4k7pT2.mat 0.004362 0.009319  
5s4k8p.mat 0.003175 0.007171  
5s5k3pT2.mat 0.008838 0.018967  
5s5k4pT2.mat 0.007657 0.014563  
5s5k5pT2.mat 0.005491 0.012143  
5s5k6pT2.mat 0.005191 0.011248  
5s5k7pT2.mat 0.005289 0.011132  
5s5k8p.mat 0.003458 0.007406  
5s6k3pT2.mat 0.008838 0.018967  
5s6k6pT2.mat 0.005551 0.012352  
5s7k6pT2.mat 0.006742 0.011437  
5s8k6pT2.mat 0.006258 0.011229  
6s2k3pT2.mat 0.010542 0.023190  
6s2k4pT2.mat 0.009619 0.017231  
6s2k5pT2.mat 0.006736 0.015171  
6s2k6pT2.mat 0.009481 0.016826  
6s3k3pT2.mat 0.010542 0.023190  
6s3k4pT2.mat 0.010601 0.018227  
6s3k5pT2.mat 0.007368 0.015122  
6s3k6pT2.mat 0.006854 0.013679  
6s3k7pT2.mat 0.004096 0.009172  
6s4k3pT2.mat 0.010542 0.023190  
6s4k4pT2.mat 0.011062 0.017811  
6s4k5pT2.mat 0.007369 0.015129  
6s4k6pT2.mat 0.006305 0.014043  
6s4k7pT2.mat 0.005618 0.014459  
6s4k8p.mat 0.006192 0.010179  
6s5k3pT2.mat 0.010542 0.023190  
6s5k4pT2.mat 0.011262 0.018845  
6s5k5pT2.mat 0.007369 0.015127  
6s5k6pT2.mat 0.005804 0.015534  
6s5k7pT2.mat 0.005589 0.014423  
6s5k8p.mat 0.005261 0.012404  
6s6k3pT2.mat 0.010542 0.023190  
6s6k6pT2.mat 0.005874 0.015609  
6s6k8p.mat 0.005314 0.014662  
6s7k3pT2.mat 0.010542 0.023190  
6s7k6pT2.mat 0.006462 0.016081  
6s8k3pT2.mat 0.010542 0.023190  
6s8k6pT2.mat 0.006465 0.016346  
7s2k3pT2.mat 0.011697 0.025242  
7s2k4pT2.mat 0.013033 0.021054  
7s2k5pT2.mat 0.008735 0.018488  
7s2k6pT2.mat 0.008000 0.013200  
7s3k3pT2.mat 0.011697 0.025242  
7s3k4pT2.mat 0.012037 0.021132  
7s3k5pT2.mat 0.009159 0.018842  
7s3k6pT2.mat 0.007763 0.019052  
7s3k7pT2.mat 0.005712 0.016406  
7s4k3pT2.mat 0.011697 0.025242  
7s4k4pT2.mat 0.011960 0.021124  
7s4k5pT2.mat 0.009159 0.018842  
7s4k6pT2.mat 0.007692 0.016976  
7s4k7pT3.mat 0.007018 0.016141  
7s4k8p.mat 0.004652 0.008934  
7s5k3pT2.mat 0.011697 0.025242  
7s5k4pT2.mat 0.012041 0.021100  
7s5k5pT2.mat 0.009159 0.018842  
7s5k6pT2.mat 0.007725 0.018115  
7s5k7pT2.mat 0.006827 0.017451  
7s5k8p.mat 0.006179 0.011966  
7s6k3pT2.mat 0.011697 0.026209  
7s6k8p.mat 0.002516 0.005757  
7s7k3pT2.mat 0.011697 0.025242  
7s7k8p.mat 0.003462 0.006197  
7s8k3pT2.mat 0.011697 0.025242  
7s8k8p.mat 0.003472 0.006062  
8s2k3p.mat 0.013978 0.028503  
8s2k3pT2.mat 0.013978 0.028503  
8s2k4pT2.mat 0.016379 0.024746  
8s2k5pT2.mat 0.010030 0.025351  
8s2k6pT2.mat 0.011345 0.023395  
8s3k3pT2.mat 0.013978 0.028503  
8s3k4pT2.mat 0.016315 0.024622  
8s3k5pT2.mat 0.010039 0.025351  
8s3k6pT2.mat 0.008004 0.016277  
8s3k7pT2.mat 0.006850 0.013398  
8s3k8p.mat 0.008032 0.016164  
8s4k3pT2.mat 0.013978 0.028503  
8s4k4pT2.mat 0.015711 0.024316  
8s4k5pT2.mat 0.010031 0.025351  
8s4k6pT2.mat 0.008233 0.016442  
8s4k7pT2.mat 0.007350 0.018060  
8s4k8p.mat 0.004085 0.008816  
8s4k9p.mat 0.004820 0.011121  
8s5k3pT2.mat 0.013978 0.028503  
8s5k4pT2.mat 0.015816 0.026372  
8s5k5pT2.mat 0.010030 0.025351  
8s5k6pT2.mat 0.008211 0.016867  
8s5k7pT2.mat 0.006891 0.014362  
8s5k8p.mat 0.005674 0.012088  
8s5k9p.mat 0.004778 0.008192  
8s6k10p.mat 0.003950 0.007436  
8s6k8p.mat 0.006875 0.011829  
8s7k8p.mat 0.003287 0.006741  
8s8k8p.mat 0.003828 0.006993  
9s2k3pT2.mat 0.015899 0.030896  
9s2k4pT2.mat 0.014539 0.028671  
9s2k5pT2.mat 0.011754 0.026364  
9s2k6pT2.mat 0.011890 0.019774  
9s2k7pT2.mat 0.010943 0.018807  
9s3k3pT2.mat 0.015899 0.030896  
9s3k4pT2.mat 0.014442 0.029277  
9s3k5pT2.mat 0.012415 0.026356  
9s3k6pT2.mat 0.008986 0.019189  
9s3k7pT2.mat 0.007871 0.017093  
9s3k8p.mat 0.006755 0.016257  
9s3k9pT2.mat 0.010489 0.023807  
9s4k10pT2.mat 0.001863 0.002572  
9s4k3pT2.mat 0.015899 0.030896  
9s4k4pT2.mat 0.016531 0.028618  
9s4k5pT2.mat 0.012415 0.026256  
9s4k6pT2.mat 0.009000 0.019247  
9s4k7pT2.mat 0.007868 0.017839  
9s4k8p.mat 0.005637 0.013887  
9s4k9p.mat 0.009889 0.016463  
9s5k3pT2.mat 0.015899 0.030896  
9s5k4pT2.mat 0.016510 0.028612  
9s5k5pT2.mat 0.012415 0.026256  
9s5k6pT2.mat 0.008972 0.019229  
9s5k7pT2.mat 0.007870 0.017823  
9s5k8p.mat 0.006808 0.014198  
9s5k9p.mat 0.005425 0.011315  
9s6k3pT2.mat 0.015899 0.030896  
9s6k6pT2.mat 0.008984 0.019313  
9s7k3pT2.mat 0.016057 0.027790  
9s7k8p.mat 0.005244 0.010695  
9s8k3pT2.mat 0.015899 0.030901  

==> figures/rebucklyleverettpositivitytvdbreakdown/BL_Data.txt <==
10s2k3pT2.mat 0.018245 0.031734  
10s2k4pT2.mat 0.017391 0.032164  
10s2k5pT2.mat 0.011420 0.025730  
10s2k6pT2.mat 0.013381 0.025412  
10s2k7pT2.mat 0.011895 0.020073  
10s3k3pT2.mat 0.018245 0.031734  
10s3k4pT2.mat 0.015876 0.032331  
10s3k5pT2.mat 0.011217 0.025548  
10s3k6pT2.mat 0.009747 0.023232  
10s3k7pT2.mat 0.010199 0.021815  
10s3k8p.mat 0.008761 0.015826  
10s3k9p.mat 0.009250 0.018745  
10s3k9pT2.mat 0.009417 0.018246  
10s4k10pT2.mat 0.000974 0.002018  
10s4k3pT2.mat 0.018245 0.031734  
10s4k4pT2.mat 0.020301 0.034254  
10s4k5pT2.mat 0.011223 0.025358  
10s4k6pT2.mat 0.010484 0.024716  
10s4k7pT2.mat 0.008839 0.021049  
10s4k8p.mat 0.008963 0.015519  
10s4k9p.mat 0.010915 0.016661  
10s4k9pT2.mat 0.007626 0.018947  
10s4k9pT2copy.mat 0.008621 0.021089  
10s5k3pT2.mat 0.018245 0.031734  
10s5k4pT2.mat 0.020752 0.033456  
10s5k5pT2.mat 0.011223 0.025358  
10s5k6pT2.mat 0.010534 0.024140  
10s5k7pT2.mat 0.008820 0.020992  
10s5k8p.mat 0.006922 0.015244  
10s5k9p.mat 0.008143 0.014777  
10s5k9pT2.mat 0.011090 0.018576  
10s6k8p.mat 0.004193 0.008257  
10s7k8p.mat 0.003692 0.008252  
10s8k8p.mat 0.003923 0.008480  
10s9k8p.mat 0.004546 0.008320  
11s3k8p.mat 0.008282 0.018938  
11s3k9p.mat 0.006068 0.011997  
11s3k9pT2.mat 0.009045 0.013183  
11s3k9pT2copy.mat 0.009044 0.013182  
11s4k8p.mat 0.014537 0.021048  
11s5k8p.mat 0.010966 0.022494  
12s3k8p.mat 0.012188 0.023751  
12s3k9p.mat 0.008980 0.014033  
12s3k9pT2.mat 0.008980 0.014033  
12s4k8p.mat 0.009964 0.021986  
12s5k8p.mat 0.008308 0.018160  
12s5k9p.mat 0.011365 0.017681  
12s6k8p.mat 0.008151 0.016989  
13s3k9pT2.mat 0.008453 0.011594  
14s3k9p.mat 0.010480 0.017488  
14s3k9pT2.mat 0.010480 0.017488  
16s3k10pT2.mat 0.001372 0.001372  
20s3k10p.mat 0.015627 0.025107  
2s2k3pT2.mat 0.003666 0.005775  
2s3k3pT2.mat 0.004215 0.008775  
2s3k4pT2.mat 0.003292 0.004678  
2s4k3pT2.mat 0.004256 0.008930  
2s4k4pT2.mat 0.003619 0.005008  
2s4k5pT2.mat 0.002704 0.003840  
2s5k3pT2.mat 0.004256 0.008930  
2s5k4pT2.mat 0.003869 0.005724  
2s5k5pT2.mat 0.003057 0.004603  
2s5k6pT2.mat 0.002260 0.003133  
2s6k3pT2.mat 0.004256 0.008930  
2s7k3pT2.mat 0.004256 0.008930  
2s8k3pT2.mat 0.004256 0.008930  
3s2k3pT2.mat 0.006075 0.010174  
3s2k4pT2.mat 0.003511 0.007556  
3s3k3pT2.mat 0.007235 0.010662  
3s3k4pT2.mat 0.004234 0.009105  
3s3k5pT2.mat 0.004393 0.006288  
3s3k6pT2.mat 0.002359 0.004351  
3s4k3pT2.mat 0.007235 0.010662  
3s4k4pT2.mat 0.006159 0.008940  
3s4k5pT2.mat 0.004149 0.008204  
3s4k6pT2.mat 0.003988 0.005619  
3s5k3pT2.mat 0.007235 0.010662  
3s5k4pT2.mat 0.006966 0.009217  
3s5k5pT2.mat 0.006014 0.008675  
3s5k6pT2.mat 0.003692 0.006524  
3s5k7pT2.mat 0.003394 0.005400  
3s6k3pT2.mat 0.007235 0.010662  
3s7k3pT2.mat 0.007235 0.010662  
3s8k3pT2.mat 0.007235 0.010662  
4s2k3pT2.mat 0.006156 0.013740  
4s2k4pT2.mat 0.004663 0.011066  
4s2k5pT2.mat 0.005468 0.009802  
4s3k3pT2.mat 0.006156 0.013740  
4s3k4pT2.mat 0.005010 0.011003  
4s3k5pT2.mat 0.005695 0.011227  
4s3k6pT2.mat 0.003398 0.006690  
4s3k7pT2.mat 0.001690 0.003709  
4s4k3pT2.mat 0.006156 0.013740  
4s4k4pT2.mat 0.005288 0.011942  
4s4k5pT2.mat 0.004560 0.009587  
4s4k6pT2.mat 0.005301 0.009604  
4s4k7pT2.mat 0.001690 0.003709  
4s5k3pT2.mat 0.006156 0.013740  
4s5k4pT2.mat 0.005462 0.011614  
4s5k5pT2.mat 0.004507 0.009457  
4s5k6pT2.mat 0.004836 0.009865  
4s5k7pT2.mat 0.004187 0.007745  
4s6k3pT2.mat 0.006156 0.013740  
4s6k6pT2.mat 0.001454 0.002886  
4s7k3pT2.mat 0.006157 0.013740  
4s7k6pT2.mat 0.002378 0.004493  
5s2k3pT2.mat 0.008838 0.018967  
5s2k4pT2.mat 0.006561 0.014080  
5s2k5pT2.mat 0.005735 0.012022  
5s3k3pT2.mat 0.008838 0.018967  
5s3k4pT2.mat 0.008289 0.016318  
5s3k5pT2.mat 0.005543 0.011859  
5s3k6pT2.mat 0.005830 0.011624  
5s3k7pT2.mat 0.003312 0.006887  
5s4k3pT2.mat 0.008838 0.018967  
5s4k4pT2.mat 0.006998 0.014396  
5s4k5pT2.mat 0.005545 0.012433  
5s4k6pT2.mat 0.004934 0.011089  
5s4k7pT2.mat 0.004362 0.009319  
5s4k8p.mat 0.003175 0.007171  
5s5k3pT2.mat 0.008838 0.018967  
5s5k4pT2.mat 0.007657 0.014563  
5s5k5pT2.mat 0.005491 0.012143  
5s5k6pT2.mat 0.005191 0.011248  
5s5k7pT2.mat 0.005289 0.011132  
5s5k8p.mat 0.003458 0.007406  
5s6k3pT2.mat 0.008838 0.018967  
5s6k6pT2.mat 0.005551 0.012352  
5s7k6pT2.mat 0.006742 0.011437  
5s8k6pT2.mat 0.006258 0.011229  
6s2k3pT2.mat 0.010542 0.023190  
6s2k4pT2.mat 0.009619 0.017231  
6s2k5pT2.mat 0.006736 0.015171  
6s2k6pT2.mat 0.009481 0.016826  
6s3k3pT2.mat 0.010542 0.023190  
6s3k4pT2.mat 0.010601 0.018227  
6s3k5pT2.mat 0.007368 0.015122  
6s3k6pT2.mat 0.006854 0.013679  
6s3k7pT2.mat 0.004096 0.009172  
6s4k3pT2.mat 0.010542 0.023190  
6s4k4pT2.mat 0.011062 0.017811  
6s4k5pT2.mat 0.007369 0.015129  
6s4k6pT2.mat 0.006305 0.014043  
6s4k7pT2.mat 0.005618 0.014459  
6s4k8p.mat 0.006192 0.010179  
6s5k3pT2.mat 0.010542 0.023190  
6s5k4pT2.mat 0.011262 0.018845  
6s5k5pT2.mat 0.007369 0.015127  
6s5k6pT2.mat 0.005804 0.015534  
6s5k7pT2.mat 0.005589 0.014423  
6s5k8p.mat 0.005261 0.012404  
6s6k3pT2.mat 0.010542 0.023190  
6s6k6pT2.mat 0.005874 0.015609  
6s6k8p.mat 0.005314 0.014662  
6s7k3pT2.mat 0.010542 0.023190  
6s7k6pT2.mat 0.006462 0.016081  
6s8k3pT2.mat 0.010542 0.023190  
6s8k6pT2.mat 0.006465 0.016346  
7s2k3pT2.mat 0.011697 0.025242  
7s2k4pT2.mat 0.013033 0.021054  
7s2k5pT2.mat 0.008735 0.018488  
7s2k6pT2.mat 0.008000 0.013200  
7s3k3pT2.mat 0.011697 0.025242  
7s3k4pT2.mat 0.012037 0.021132  
7s3k5pT2.mat 0.009159 0.018842  
7s3k6pT2.mat 0.007763 0.019052  
7s3k7pT2.mat 0.005712 0.016406  
7s4k3pT2.mat 0.011697 0.025242  
7s4k4pT2.mat 0.011960 0.021124  
7s4k5pT2.mat 0.009159 0.018842  
7s4k6pT2.mat 0.007692 0.016976  
7s4k7pT3.mat 0.007018 0.016141  
7s4k8p.mat 0.004652 0.008934  
7s5k3pT2.mat 0.011697 0.025242  
7s5k4pT2.mat 0.012041 0.021100  
7s5k5pT2.mat 0.009159 0.018842  
7s5k6pT2.mat 0.007725 0.018115  
7s5k7pT2.mat 0.006827 0.017451  
7s5k8p.mat 0.006179 0.011966  
7s6k3pT2.mat 0.011697 0.026209  
7s6k8p.mat 0.002516 0.005757  
7s7k3pT2.mat 0.011697 0.025242  
7s7k8p.mat 0.003462 0.006197  
7s8k3pT2.mat 0.011697 0.025242  
7s8k8p.mat 0.003472 0.006062  
8s2k3p.mat 0.013978 0.028503  
8s2k3pT2.mat 0.013978 0.028503  
8s2k4pT2.mat 0.016379 0.024746  
8s2k5pT2.mat 0.010030 0.025351  
8s2k6pT2.mat 0.011345 0.023395  
8s3k3pT2.mat 0.013978 0.028503  
8s3k4pT2.mat 0.016315 0.024622  
8s3k5pT2.mat 0.010039 0.025351  
8s3k6pT2.mat 0.008004 0.016277  
8s3k7pT2.mat 0.006850 0.013398  
8s3k8p.mat 0.008032 0.016164  
8s4k3pT2.mat 0.013978 0.028503  
8s4k4pT2.mat 0.015711 0.024316  
8s4k5pT2.mat 0.010031 0.025351  
8s4k6pT2.mat 0.008233 0.016442  
8s4k7pT2.mat 0.007350 0.018060  
8s4k8p.mat 0.004085 0.008816  
8s4k9p.mat 0.004820 0.011121  
8s5k3pT2.mat 0.013978 0.028503  
8s5k4pT2.mat 0.015816 0.026372  
8s5k5pT2.mat 0.010030 0.025351  
8s5k6pT2.mat 0.008211 0.016867  
8s5k7pT2.mat 0.006891 0.014362  
8s5k8p.mat 0.005674 0.012088  
8s5k9p.mat 0.004778 0.008192  
8s6k10p.mat 0.003950 0.007436  
8s6k8p.mat 0.006875 0.011829  
8s7k8p.mat 0.003287 0.006741  
8s8k8p.mat 0.003828 0.006993  
9s2k3pT2.mat 0.015899 0.030896  
9s2k4pT2.mat 0.014539 0.028671  
9s2k5pT2.mat 0.011754 0.026364  
9s2k6pT2.mat 0.011890 0.019774  
9s2k7pT2.mat 0.010943 0.018807  
9s3k3pT2.mat 0.015899 0.030896  
9s3k4pT2.mat 0.014442 0.029277  
9s3k5pT2.mat 0.012415 0.026356  
9s3k6pT2.mat 0.008986 0.019189  
9s3k7pT2.mat 0.007871 0.017093  
9s3k8p.mat 0.006755 0.016257  
9s3k9pT2.mat 0.010489 0.023807  
9s4k10pT2.mat 0.001863 0.002572  
9s4k3pT2.mat 0.015899 0.030896  
9s4k4pT2.mat 0.016531 0.028618  
9s4k5pT2.mat 0.012415 0.026256  
9s4k6pT2.mat 0.009000 0.019247  
9s4k7pT2.mat 0.007868 0.017839  
9s4k8p.mat 0.005637 0.013887  
9s4k9p.mat 0.009889 0.016463  
9s5k3pT2.mat 0.015899 0.030896  
9s5k4pT2.mat 0.016510 0.028612  
9s5k5pT2.mat 0.012415 0.026256  
9s5k6pT2.mat 0.008972 0.019229  
9s5k7pT2.mat 0.007870 0.017823  
9s5k8p.mat 0.006808 0.014198  
9s5k9p.mat 0.005425 0.011315  
9s6k3pT2.mat 0.015899 0.030896  
9s6k6pT2.mat 0.008984 0.019313  
9s7k3pT2.mat 0.016057 0.027790  
9s7k8p.mat 0.005244 0.010695  
9s8k3pT2.mat 0.015899 0.030901  
